Universal Equivariant Multilayer Perceptrons

Group invariant and equivariant Multilayer Perceptrons (MLP), also known as Equivariant Networks, have achieved remarkable success in learning on a variety of data structures, such as sequences, images, sets, and graphs. Using tools from group theory, this paper proves the universality of a broad class of equivariant MLPs with a single hidden layer. In particular, it is shown that having a hidden layer on which the group acts regularly is sufficient for universal equivariance (invariance). A corollary is unconditional universality of equivariant MLPs for Abelian groups, such as CNNs with a single hidden layer. A second corollary is the universality of equivariant MLPs with a high-order hidden layer, where we give both group-agnostic bounds and means for calculating group-specific bounds on the order of hidden layer that guarantees universal equivariance (invariance).

==> main-cache.yaml <==
version: 0.12.2
filePath: main.tex
options:
  $BIBINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  $TEXINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  bibtexEngine: bibtex
  cleanPatterns:
    - '**/*.aux'
    - '**/*.aux.bak'
    - '**/*.bbl'
    - '**/*.bcf'
    - '**/*.blg'
    - '**/*.dvi'
    - '**/*.fdb_latexmk'
    - '**/*.fls'
    - '**/*.idx'
    - '**/*.idx.bak'
    - '**/*.ilg'
    - '**/*.ind'
    - '**/*.lof'
    - '**/*.log'
    - '**/*.lol'
    - '**/*.lot'
    - '**/*.nav'
    - '**/*.out'
    - '**/*.pdf'
    - '**/*.ps'
    - '**/*.snm'
    - '**/*.synctex.gz'
    - '**/*.toc'
    - '/**/_minted-${JOB}'
    - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
    - /missfont.log
    - /texput.log
    - /texput.aux
  dviToPdfEngine: xdvipdfmx
  engine: pdflatex
  epstopdfBoundingBox: default
  epstopdfOutputPath: $DIR_0/$NAME_0.pdf
  indexAutomaticRanges: true
  indexEngine: makeindex
  indexOrdering: word
  indexSorting: default
  knitrConcordance: true
  knitrOutputPath: $JOB.tex
  lhs2texStyle: poly
  literateAgdaEngine: agda
  literateHaskellEngine: lhs2TeX
  loadCache: true
  loadUserOptions: true
  outputFormat: pdf
  phaseCycles: 20
  pweaveCacheDirectory: pweave-cache-for-$JOB
  pweaveFigureDirectory: pweave-figures-for-$JOB
  pweaveKernel: python3
  pweaveOutputFormat: tex
  pweaveOutputPath: $JOB.tex
  saveCache: true
  severity: info
  validateCache: true
  synctex: true
  copyTargetsToRoot: true
  outputDirectory: ''
  intermediatePostScript: true
files:
  dicy-instance.yaml-ParsedYAML:
    timeStamp: 2019-10-25T16:27:23.943Z
    jobNames: []
    value:
      severity: info
    type: ParsedYAML
  dicy.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  main.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  main.tex-ParsedLaTeXMagic:
    timeStamp: 2019-10-18T18:43:53.316Z
    jobNames: []
    value: {}
    type: ParsedLaTeXMagic
  /home/siamak/.config/dicy/config.yaml-ParsedYAML:
    timeStamp: 2019-10-18T18:43:53.312Z
    jobNames: []
    value:
      synctex: true
      engine: pdflatex
      severity: warning
      copyTargetsToRoot: true
      outputDirectory: ''
      outputFormat: pdf
      cleanPatterns:
        - '**/*.aux'
        - '**/*.aux.bak'
        - '**/*.bbl'
        - '**/*.bcf'
        - '**/*.blg'
        - '**/*.dvi'
        - '**/*.fdb_latexmk'
        - '**/*.fls'
        - '**/*.idx'
        - '**/*.idx.bak'
        - '**/*.ilg'
        - '**/*.ind'
        - '**/*.lof'
        - '**/*.log'
        - '**/*.lol'
        - '**/*.lot'
        - '**/*.nav'
        - '**/*.out'
        - '**/*.pdf'
        - '**/*.ps'
        - '**/*.snm'
        - '**/*.synctex.gz'
        - '**/*.toc'
        - '/**/_minted-${JOB}'
        - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
        - /missfont.log
        - /texput.log
        - /texput.aux
      intermediatePostScript: true
    type: ParsedYAML
  main.tex:
    timeStamp: 2019-10-25T21:13:45.062Z
    jobNames: []
    hash: pyx8fedHU4g4w5EKbF7U1EsmaYXeuo9uQo5xgMNDIwk=
    type: LaTeX
    subType: article
  /home/siamak/.config/dicy/config.yaml:
    timeStamp: 2019-10-25T16:27:23.947Z
    jobNames: []
    type: YAML
  x.y-Nil:
    jobNames: []
    type: Nil
  main.log:
    timeStamp: 2019-10-25T21:13:47.412Z
    jobNames: []
    hash: 1lw2wbGb99yTNL0f1TX/oSRhjHL24iNT52E5gcssgfo=
    type: LaTeXLog
    subType: pdfTeX
  main.fls-ParsedFileListing:
    timeStamp: 2019-10-25T21:13:47.468Z
    jobNames: []
    value:
      messages: []
      inputs:
        - /dev/null
        - /usr/share/texmf-dist/fonts/enc/dvips/base/8r.enc
        - /usr/share/texmf-dist/fonts/map/fontname/texfonts.map
        - /usr/share/texmf-dist/fonts/tfm/adobe/helvetic/phvb.tfm
        - /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmb8r.tfm
        - /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmb8t.tfm
        - /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmbi8r.tfm
        - /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmbi8t.tfm
        - /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmr8r.tfm
        - /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmr8t.tfm
        - /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmrc8t.tfm
        - /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmri8r.tfm
        - /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmri8t.tfm
        - /usr/share/texmf-dist/fonts/tfm/jknappen/ec/ecrm1000.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy5.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy7.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex9.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib5.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib7.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold12.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold17.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold5.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold6.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold7.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold9.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/boondox/BOONDOX-r-ds.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/boondox/zxxrl7z.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmbsy10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx12.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx5.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx6.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx7.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx9.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmex10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi12.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi9.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmmib10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmr10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmr12.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmr17.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmr6.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmr9.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmss10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmss12.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmss17.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmss8.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmss9.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy9.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/doublestroke/dsrom10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/doublestroke/dsrom12.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/doublestroke/dsrom8.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/dutchcal/dutchcal-r.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/dutchcal/rdutchcalr.tfm
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmss10.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmss8.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmss9.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy5.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb
        - /usr/share/texmf-dist/fonts/type1/public/boondox/zxxrl8a.pfb
        - /usr/share/texmf-dist/fonts/type1/public/doublestroke/dsrom10.pfb
        - /usr/share/texmf-dist/fonts/type1/public/dutchcal/DutchCalReg.pfb
        - /usr/share/texmf-dist/fonts/type1/urw/times/utmb8a.pfb
        - /usr/share/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb
        - /usr/share/texmf-dist/fonts/type1/urw/times/utmr8a.pfb
        - /usr/share/texmf-dist/fonts/type1/urw/times/utmri8a.pfb
        - /usr/share/texmf-dist/fonts/vf/adobe/times/ptmb8t.vf
        - /usr/share/texmf-dist/fonts/vf/adobe/times/ptmbi8t.vf
        - /usr/share/texmf-dist/fonts/vf/adobe/times/ptmr8t.vf
        - /usr/share/texmf-dist/fonts/vf/adobe/times/ptmrc8t.vf
        - /usr/share/texmf-dist/fonts/vf/adobe/times/ptmri8t.vf
        - /usr/share/texmf-dist/fonts/vf/public/boondox/BOONDOX-r-ds.vf
        - /usr/share/texmf-dist/fonts/vf/public/dutchcal/dutchcal-r.vf
        - /usr/share/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
        - /usr/share/texmf-dist/tex/generic/ifxetex/ifxetex.sty
        - /usr/share/texmf-dist/tex/generic/oberdiek/atbegshi.sty
        - /usr/share/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
        - /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
        - /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
        - /usr/share/texmf-dist/tex/generic/oberdiek/ifpdf.sty
        - /usr/share/texmf-dist/tex/generic/oberdiek/infwarerr.sty
        - /usr/share/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
        - /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopaths.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerarithmetics.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/pgf.revision.tex
        - /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
        - /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
        - /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
        - /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
        - >-
          /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.tex
        - /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
        - /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
        - /usr/share/texmf-dist/tex/generic/unicode-data/UnicodeData.txt
        - /usr/share/texmf-dist/tex/generic/xkeyval/xkeyval.tex
        - /usr/share/texmf-dist/tex/generic/xkeyval/xkvutils.tex
        - /usr/share/texmf-dist/tex/latex/amscls/amsthm.sty
        - /usr/share/texmf-dist/tex/latex/amsfonts/amsfonts.sty
        - /usr/share/texmf-dist/tex/latex/amsfonts/amssymb.sty
        - /usr/share/texmf-dist/tex/latex/amsfonts/umsa.fd
        - /usr/share/texmf-dist/tex/latex/amsfonts/umsb.fd
        - /usr/share/texmf-dist/tex/latex/amsmath/amsbsy.sty
        - /usr/share/texmf-dist/tex/latex/amsmath/amsgen.sty
        - /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
        - /usr/share/texmf-dist/tex/latex/amsmath/amsopn.sty
        - /usr/share/texmf-dist/tex/latex/amsmath/amstext.sty
        - /usr/share/texmf-dist/tex/latex/base/article.cls
        - /usr/share/texmf-dist/tex/latex/base/fontenc.sty
        - /usr/share/texmf-dist/tex/latex/base/ifthen.sty
        - /usr/share/texmf-dist/tex/latex/base/inputenc.sty
        - /usr/share/texmf-dist/tex/latex/base/size10.clo
        - /usr/share/texmf-dist/tex/latex/base/t1enc.def
        - /usr/share/texmf-dist/tex/latex/bbold/Ubbold.fd
        - /usr/share/texmf-dist/tex/latex/booktabs/booktabs.sty
        - /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
        - /usr/share/texmf-dist/tex/latex/doublestroke/Udsrom.fd
        - /usr/share/texmf-dist/tex/latex/doublestroke/dsfont.sty
        - /usr/share/texmf-dist/tex/latex/eso-pic/eso-pic.sty
        - /usr/share/texmf-dist/tex/latex/etoolbox/etoolbox.sty
        - /usr/share/texmf-dist/tex/latex/graphics-cfg/color.cfg
        - /usr/share/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
        - /usr/share/texmf-dist/tex/latex/graphics-def/pdftex.def
        - /usr/share/texmf-dist/tex/latex/graphics/graphics.sty
        - /usr/share/texmf-dist/tex/latex/graphics/graphicx.sty
        - /usr/share/texmf-dist/tex/latex/graphics/keyval.sty
        - /usr/share/texmf-dist/tex/latex/graphics/trig.sty
        - /usr/share/texmf-dist/tex/latex/hyperref/hpdftex.def
        - /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
        - /usr/share/texmf-dist/tex/latex/hyperref/nameref.sty
        - /usr/share/texmf-dist/tex/latex/hyperref/pd1enc.def
        - /usr/share/texmf-dist/tex/latex/jknapltx/mathbbol.sty
        - /usr/share/texmf-dist/tex/latex/l3kernel/expl3-code.tex
        - /usr/share/texmf-dist/tex/latex/l3kernel/expl3.sty
        - /usr/share/texmf-dist/tex/latex/l3kernel/l3pdfmode.def
        - /usr/share/texmf-dist/tex/latex/l3packages/xparse/xparse.sty
        - /usr/share/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
        - /usr/share/texmf-dist/tex/latex/latexconfig/hyperref.cfg
        - /usr/share/texmf-dist/tex/latex/mathalfa/mathalfa.sty
        - /usr/share/texmf-dist/tex/latex/mathtools/mathtools.sty
        - /usr/share/texmf-dist/tex/latex/mathtools/mhsetup.sty
        - /usr/share/texmf-dist/tex/latex/mdframed/md-frame-1.mdf
        - /usr/share/texmf-dist/tex/latex/mdframed/mdframed.sty
        - /usr/share/texmf-dist/tex/latex/microtype/microtype-pdftex.def
        - /usr/share/texmf-dist/tex/latex/microtype/microtype.cfg
        - /usr/share/texmf-dist/tex/latex/microtype/microtype.sty
        - /usr/share/texmf-dist/tex/latex/microtype/mt-cmr.cfg
        - /usr/share/texmf-dist/tex/latex/microtype/mt-msa.cfg
        - /usr/share/texmf-dist/tex/latex/microtype/mt-msb.cfg
        - /usr/share/texmf-dist/tex/latex/microtype/mt-ptm.cfg
        - /usr/share/texmf-dist/tex/latex/ms/everyshi.sty
        - /usr/share/texmf-dist/tex/latex/needspace/needspace.sty
        - /usr/share/texmf-dist/tex/latex/oberdiek/auxhook.sty
        - /usr/share/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
        - /usr/share/texmf-dist/tex/latex/oberdiek/grfext.sty
        - /usr/share/texmf-dist/tex/latex/oberdiek/kvoptions.sty
        - /usr/share/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
        - /usr/share/texmf-dist/tex/latex/oberdiek/zref-abspage.sty
        - /usr/share/texmf-dist/tex/latex/oberdiek/zref-base.sty
        - /usr/share/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
        - /usr/share/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
        - >-
          /usr/share/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
        - >-
          /usr/share/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
        - /usr/share/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
        - /usr/share/texmf-dist/tex/latex/pgf/math/pgfmath.sty
        - /usr/share/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
        - /usr/share/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
        - /usr/share/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
        - /usr/share/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
        - /usr/share/texmf-dist/tex/latex/psnfss/t1ptm.fd
        - /usr/share/texmf-dist/tex/latex/psnfss/times.sty
        - /usr/share/texmf-dist/tex/latex/subfigure/subfigure.cfg
        - /usr/share/texmf-dist/tex/latex/subfigure/subfigure.sty
        - /usr/share/texmf-dist/tex/latex/tools/calc.sty
        - /usr/share/texmf-dist/tex/latex/tools/verbatim.sty
        - /usr/share/texmf-dist/tex/latex/units/nicefrac.sty
        - /usr/share/texmf-dist/tex/latex/url/url.sty
        - /usr/share/texmf-dist/tex/latex/wrapfig/wrapfig.sty
        - /usr/share/texmf-dist/tex/latex/xcolor/xcolor.sty
        - /usr/share/texmf-dist/tex/latex/xkeyval/xkeyval.sty
        - /usr/share/texmf-dist/web2c/texmf.cnf
        - /var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map
        - /var/lib/texmf/web2c/pdftex/pdflatex.fmt
        - fancyhdr.sty
        - iclr2020_conference.sty
        - main.aux
        - main.bbl
        - main.out
        - main.tex
        - math_commands.tex
        - natbib.sty
      outputs:
        - main.aux
        - main.log
        - main.out
        - main.pdf
      calls: []
    type: ParsedFileListing
  main.log-ParsedLaTeXLog:
    timeStamp: 2019-10-25T21:13:47.451Z
    jobNames: []
    value:
      messages:
        - name: pdfTeX
          severity: info
          text: times 2005/04/12 PSNFSS-v9.2a (SPQR)
          source:
            file: /usr/share/texmf-dist/tex/latex/psnfss/times.sty
          log:
            file: main.log
            range:
              start: 26
              end: 26
        - name: pdfTeX
          severity: info
          text: eso-pic 2018/04/12 v2.0h eso-pic (RN)
          source:
            file: /usr/share/texmf-dist/tex/latex/eso-pic/eso-pic.sty
          log:
            file: main.log
            range:
              start: 29
              end: 29
        - name: pdfTeX
          severity: info
          text: atbegshi 2016/06/09 v1.18 At begin shipout hook (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/atbegshi.sty
          log:
            file: main.log
            range:
              start: 31
              end: 31
        - name: pdfTeX
          severity: info
          text: infwarerr 2016/05/16 v1.4 Providing info/warning/error messages (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/infwarerr.sty
          log:
            file: main.log
            range:
              start: 33
              end: 33
        - name: pdfTeX
          severity: info
          text: ltxcmds 2016/05/16 v1.23 LaTeX kernel commands for general use (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
          log:
            file: main.log
            range:
              start: 35
              end: 35
        - name: pdfTeX
          severity: info
          text: ifpdf 2018/09/07 v3.3 Provides the ifpdf switch
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/ifpdf.sty
          log:
            file: main.log
            range:
              start: 37
              end: 37
        - name: pdfTeX
          severity: info
          text: keyval 2014/10/28 v1.15 key=value parser (DPC)
          source:
            file: /usr/share/texmf-dist/tex/latex/graphics/keyval.sty
          log:
            file: main.log
            range:
              start: 39
              end: 39
        - name: pdfTeX
          severity: info
          text: xcolor 2016/05/11 v2.12 LaTeX color extensions (UK)
          source:
            file: /usr/share/texmf-dist/tex/latex/xcolor/xcolor.sty
          log:
            file: main.log
            range:
              start: 42
              end: 42
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: 'Driver file: pdftex.def'
          source:
            file: /usr/share/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 225
              end: 225
          log:
            file: main.log
            range:
              start: 46
              end: 46
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `cmy' substituted by `cmy0'
          source:
            file: /usr/share/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1348
              end: 1348
          log:
            file: main.log
            range:
              start: 50
              end: 50
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `hsb' substituted by `rgb'
          source:
            file: /usr/share/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1352
              end: 1352
          log:
            file: main.log
            range:
              start: 51
              end: 51
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `RGB' extended
          source:
            file: /usr/share/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1364
              end: 1364
          log:
            file: main.log
            range:
              start: 52
              end: 52
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HTML' substituted by `rgb'
          source:
            file: /usr/share/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1366
              end: 1366
          log:
            file: main.log
            range:
              start: 53
              end: 53
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Hsb' substituted by `hsb'
          source:
            file: /usr/share/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1367
              end: 1367
          log:
            file: main.log
            range:
              start: 54
              end: 54
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `tHsb' substituted by `hsb'
          source:
            file: /usr/share/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1368
              end: 1368
          log:
            file: main.log
            range:
              start: 55
              end: 55
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HSB' substituted by `hsb'
          source:
            file: /usr/share/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1369
              end: 1369
          log:
            file: main.log
            range:
              start: 56
              end: 56
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Gray' substituted by `gray'
          source:
            file: /usr/share/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1370
              end: 1370
          log:
            file: main.log
            range:
              start: 57
              end: 57
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `wave' substituted by `hsb'
          source:
            file: /usr/share/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1371
              end: 1371
          log:
            file: main.log
            range:
              start: 58
              end: 58
        - name: pdfTeX
          severity: info
          text: 'natbib 2009/07/16 8.31 (PWD, AO)'
          source:
            file: natbib.sty
          log:
            file: main.log
            range:
              start: 70
              end: 70
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cite
          source:
            file: natbib.sty
            range:
              start: 694
              end: 694
          log:
            file: main.log
            range:
              start: 73
              end: 73
        - name: pdfTeX
          severity: info
          text: inputenc 2018/08/11 v1.3c Input encoding file
          source:
            file: /usr/share/texmf-dist/tex/latex/base/inputenc.sty
          log:
            file: main.log
            range:
              start: 76
              end: 76
        - name: pdfTeX
          severity: info
          text: fontenc 2018/08/11 v2.0j Standard LaTeX package
          source:
            file: /usr/share/texmf-dist/tex/latex/base/fontenc.sty
          log:
            file: main.log
            range:
              start: 80
              end: 80
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding T1
          source:
            file: /usr/share/texmf-dist/tex/latex/base/t1enc.def
            range:
              start: 48
              end: 48
          log:
            file: main.log
            range:
              start: 83
              end: 83
        - name: pdfTeX
          severity: info
          text: hyperref 2018/11/30 v6.88e Hypertext links for LaTeX
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
          log:
            file: main.log
            range:
              start: 85
              end: 85
        - name: pdfTeX
          severity: info
          text: >-
            hobsub-hyperref 2016/05/16 v1.14 Bundle oberdiek, subset hyperref
            (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 87
              end: 88
        - name: pdfTeX
          severity: info
          text: 'hobsub-generic 2016/05/16 v1.14 Bundle oberdiek, subset generic (HO)'
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 90
              end: 90
        - name: pdfTeX
          severity: info
          text: hobsub 2016/05/16 v1.14 Construct package bundles (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 91
              end: 91
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `infwarerr' (already loaded).
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 92
              end: 92
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `ltxcmds' (already loaded).
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 93
              end: 93
        - name: pdfTeX
          severity: info
          text: ifluatex 2016/05/16 v1.4 Provides the ifluatex switch (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 94
              end: 94
        - severity: info
          name: pdfTeX
          category: Package ifluatex
          text: LuaTeX not detected.
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 95
              end: 95
        - name: pdfTeX
          severity: info
          text: ifvtex 2016/05/16 v1.6 Detect VTeX and its facilities (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 96
              end: 96
        - severity: info
          name: pdfTeX
          category: Package ifvtex
          text: VTeX not detected.
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 97
              end: 97
        - name: pdfTeX
          severity: info
          text: intcalc 2016/05/16 v1.2 Expandable calculations with integers (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 98
              end: 98
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `ifpdf' (already loaded).
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 99
              end: 99
        - name: pdfTeX
          severity: info
          text: etexcmds 2016/05/16 v1.6 Avoid name clashes with e-TeX commands (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 100
              end: 100
        - name: pdfTeX
          severity: info
          text: kvsetkeys 2016/05/16 v1.17 Key value parser (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 101
              end: 101
        - name: pdfTeX
          severity: info
          text: kvdefinekeys 2016/05/16 v1.4 Define keys (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 102
              end: 102
        - name: pdfTeX
          severity: info
          text: >-
            pdftexcmds 2018/09/10 v0.29 Utility functions of pdfTeX for LuaTeX
            (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 103
              end: 104
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: LuaTeX not detected.
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 105
              end: 105
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@primitive is available.
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 106
              end: 106
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@ifprimitive is available.
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 107
              end: 107
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdfdraftmode found.
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 108
              end: 108
        - name: pdfTeX
          severity: info
          text: pdfescape 2016/05/16 v1.14 Implements pdfTeX's escape features (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 109
              end: 109
        - name: pdfTeX
          severity: info
          text: >-
            bigintcalc 2016/05/16 v1.4 Expandable calculations on big integers
            (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 110
              end: 111
        - name: pdfTeX
          severity: info
          text: bitset 2016/05/16 v1.2 Handle bit-vector datatype (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 112
              end: 112
        - name: pdfTeX
          severity: info
          text: uniquecounter 2016/05/16 v1.3 Provide unlimited unique counter (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: main.log
            range:
              start: 113
              end: 113
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `hobsub' (already loaded).
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 115
              end: 115
        - name: pdfTeX
          severity: info
          text: letltxmacro 2016/05/16 v1.5 Let assignment for LaTeX macros (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 116
              end: 116
        - name: pdfTeX
          severity: info
          text: hopatch 2016/05/16 v1.3 Wrapper for package hooks (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 117
              end: 117
        - name: pdfTeX
          severity: info
          text: xcolor-patch 2016/05/16 xcolor patch
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 118
              end: 118
        - name: pdfTeX
          severity: info
          text: atveryend 2016/05/16 v1.9 Hooks at the very end of document (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 119
              end: 119
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: \enddocument detected (standard20110627).
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 120
              end: 120
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `atbegshi' (already loaded).
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 121
              end: 121
        - name: pdfTeX
          severity: info
          text: refcount 2016/05/16 v3.5 Data extraction from label references (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 122
              end: 122
        - name: pdfTeX
          severity: info
          text: hycolor 2016/05/16 v1.8 Color options for hyperref/bookmark (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: main.log
            range:
              start: 123
              end: 123
        - name: pdfTeX
          severity: info
          text: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
          source:
            file: /usr/share/texmf-dist/tex/generic/ifxetex/ifxetex.sty
          log:
            file: main.log
            range:
              start: 125
              end: 125
        - name: pdfTeX
          severity: info
          text: auxhook 2016/05/16 v1.4 Hooks for auxiliary files (HO)
          source:
            file: /usr/share/texmf-dist/tex/latex/oberdiek/auxhook.sty
          log:
            file: main.log
            range:
              start: 127
              end: 127
        - name: pdfTeX
          severity: info
          text: kvoptions 2016/05/16 v3.12 Key value format for package options (HO)
          source:
            file: /usr/share/texmf-dist/tex/latex/oberdiek/kvoptions.sty
          log:
            file: main.log
            range:
              start: 129
              end: 129
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper figures OFF
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4519
              end: 4519
          log:
            file: main.log
            range:
              start: 143
              end: 143
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link nesting OFF
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4524
              end: 4524
          log:
            file: main.log
            range:
              start: 144
              end: 144
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper index ON
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4527
              end: 4527
          log:
            file: main.log
            range:
              start: 145
              end: 145
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Plain pages OFF
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4534
              end: 4534
          log:
            file: main.log
            range:
              start: 146
              end: 146
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Backreferencing OFF
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4539
              end: 4539
          log:
            file: main.log
            range:
              start: 147
              end: 147
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Implicit mode ON; LaTeX internals redefined.
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
          log:
            file: main.log
            range:
              start: 148
              end: 148
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Bookmarks ON
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4772
              end: 4772
          log:
            file: main.log
            range:
              start: 149
              end: 149
        - name: pdfTeX
          severity: info
          text: 'url 2013/09/16 ver 3.4 Verb mode for urls, etc.'
          source:
            file: /usr/share/texmf-dist/tex/latex/url/url.sty
          log:
            file: main.log
            range:
              start: 153
              end: 153
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \url
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 5125
              end: 5125
          log:
            file: main.log
            range:
              start: 155
              end: 155
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper figures OFF
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6380
              end: 6380
          log:
            file: main.log
            range:
              start: 160
              end: 160
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link nesting OFF
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6385
              end: 6385
          log:
            file: main.log
            range:
              start: 161
              end: 161
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper index ON
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6388
              end: 6388
          log:
            file: main.log
            range:
              start: 162
              end: 162
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: backreferencing OFF
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6395
              end: 6395
          log:
            file: main.log
            range:
              start: 163
              end: 163
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring OFF
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6400
              end: 6400
          log:
            file: main.log
            range:
              start: 164
              end: 164
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring with OCG OFF
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6405
              end: 6405
          log:
            file: main.log
            range:
              start: 165
              end: 165
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: PDF/A mode OFF
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6410
              end: 6410
          log:
            file: main.log
            range:
              start: 166
              end: 166
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ref
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6450
              end: 6450
          log:
            file: main.log
            range:
              start: 167
              end: 167
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \pageref
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6454
              end: 6454
          log:
            file: main.log
            range:
              start: 168
              end: 168
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: 'Driver (autodetected): hpdftex.'
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 173
              end: 173
        - name: pdfTeX
          severity: info
          text: rerunfilecheck 2016/05/16 v1.8 Rerun checks for auxiliary files (HO)
          source:
            file: /usr/share/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
          log:
            file: main.log
            range:
              start: 179
              end: 179
        - severity: info
          name: pdfTeX
          category: Package uniquecounter
          text: New unique counter `rerunfilecheck'
          source:
            file: /usr/share/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
            range:
              start: 282
              end: 282
          log:
            file: main.log
            range:
              start: 180
              end: 181
        - name: pdfTeX
          severity: info
          text: booktabs 2016/04/27 v1.618033 publication quality tables
          source:
            file: /usr/share/texmf-dist/tex/latex/booktabs/booktabs.sty
          log:
            file: main.log
            range:
              start: 185
              end: 185
        - name: pdfTeX
          severity: info
          text: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
          source:
            file: /usr/share/texmf-dist/tex/latex/amsfonts/amsfonts.sty
          log:
            file: main.log
            range:
              start: 204
              end: 204
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathfrak' in version `bold' U/euf/m/n
            --> U/euf/b/n.
          source:
            file: /usr/share/texmf-dist/tex/latex/amsfonts/amsfonts.sty
            range:
              start: 106
              end: 106
          log:
            file: main.log
            range:
              start: 208
              end: 209
        - name: pdfTeX
          severity: info
          text: nicefrac 1998/08/04 v0.9b Nice fractions
          source:
            file: /usr/share/texmf-dist/tex/latex/units/nicefrac.sty
          log:
            file: main.log
            range:
              start: 211
              end: 211
        - name: pdfTeX
          severity: info
          text: ifthen 2014/09/29 v1.1c Standard LaTeX ifthen package (DPC)
          source:
            file: /usr/share/texmf-dist/tex/latex/base/ifthen.sty
          log:
            file: main.log
            range:
              start: 216
              end: 216
        - name: pdfTeX
          severity: info
          text: microtype 2019/02/28 v2.7b Micro-typographical refinements (RS)
          source:
            file: /usr/share/texmf-dist/tex/latex/microtype/microtype.sty
          log:
            file: main.log
            range:
              start: 218
              end: 218
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \textls
          source:
            file: /usr/share/texmf-dist/tex/latex/microtype/microtype.sty
            range:
              start: 790
              end: 790
          log:
            file: main.log
            range:
              start: 221
              end: 221
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \textmicrotypecontext
          source:
            file: /usr/share/texmf-dist/tex/latex/microtype/microtype.sty
            range:
              start: 1336
              end: 1336
          log:
            file: main.log
            range:
              start: 223
              end: 223
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \lsstyle
          source:
            file: /usr/share/texmf-dist/tex/latex/microtype/microtype-pdftex.def
            range:
              start: 914
              end: 914
          log:
            file: main.log
            range:
              start: 228
              end: 228
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \lslig
          source:
            file: /usr/share/texmf-dist/tex/latex/microtype/microtype-pdftex.def
            range:
              start: 914
              end: 914
          log:
            file: main.log
            range:
              start: 229
              end: 229
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: Loading configuration file microtype.cfg.
          source:
            file: /usr/share/texmf-dist/tex/latex/microtype/microtype.sty
          log:
            file: main.log
            range:
              start: 232
              end: 232
        - name: pdfTeX
          severity: info
          text: subfigure 2002/03/15 v2.1.5 subfigure package
          source:
            file: /usr/share/texmf-dist/tex/latex/subfigure/subfigure.sty
          log:
            file: main.log
            range:
              start: 236
              end: 236
        - name: pdfTeX
          severity: info
          text: mathbbol 1995/01/01
          source:
            file: /usr/share/texmf-dist/tex/latex/jknapltx/mathbbol.sty
          log:
            file: main.log
            range:
              start: 254
              end: 254
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Option `colorlinks' set `false'
          source:
            file: main.tex
            range:
              start: 23
              end: 23
          log:
            file: main.log
            range:
              start: 257
              end: 257
        - name: pdfTeX
          severity: info
          text: amsmath 2018/12/01 v2.17b AMS math features
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
          log:
            file: main.log
            range:
              start: 259
              end: 259
        - name: pdfTeX
          severity: info
          text: amstext 2000/06/29 v2.01 AMS text
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amstext.sty
          log:
            file: main.log
            range:
              start: 263
              end: 263
        - name: pdfTeX
          severity: info
          text: amsbsy 1999/11/29 v1.2d Bold Symbols
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsbsy.sty
          log:
            file: main.log
            range:
              start: 269
              end: 269
        - name: pdfTeX
          severity: info
          text: amsopn 2016/03/08 v2.02 operator names
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsopn.sty
          log:
            file: main.log
            range:
              start: 272
              end: 272
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \frac
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 223
              end: 223
          log:
            file: main.log
            range:
              start: 275
              end: 275
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \overline
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 385
              end: 385
          log:
            file: main.log
            range:
              start: 278
              end: 278
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ldots
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 482
              end: 482
          log:
            file: main.log
            range:
              start: 281
              end: 281
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \dots
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 485
              end: 485
          log:
            file: main.log
            range:
              start: 282
              end: 282
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cdots
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 606
              end: 606
          log:
            file: main.log
            range:
              start: 283
              end: 283
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OML
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 729
              end: 729
          log:
            file: main.log
            range:
              start: 287
              end: 287
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OMS
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 730
              end: 730
          log:
            file: main.log
            range:
              start: 288
              end: 288
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \['
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 2844
              end: 2844
          log:
            file: main.log
            range:
              start: 309
              end: 309
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \]'
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 2845
              end: 2845
          log:
            file: main.log
            range:
              start: 310
              end: 310
        - name: pdfTeX
          severity: info
          text: amsthm 2017/10/31 v2.20.4
          source:
            file: /usr/share/texmf-dist/tex/latex/amscls/amsthm.sty
          log:
            file: main.log
            range:
              start: 312
              end: 312
        - name: pdfTeX
          severity: info
          text: amssymb 2013/01/14 v3.01 AMS font symbols
          source:
            file: /usr/share/texmf-dist/tex/latex/amsfonts/amssymb.sty
          log:
            file: main.log
            range:
              start: 323
              end: 323
        - name: pdfTeX
          severity: info
          text: mathtools 2018/01/08 v1.21 mathematical typesetting tools
          source:
            file: /usr/share/texmf-dist/tex/latex/mathtools/mathtools.sty
          log:
            file: main.log
            range:
              start: 325
              end: 325
        - name: pdfTeX
          severity: info
          text: 'calc 2017/05/25 v4.3 Infix arithmetic (KKT,FJ)'
          source:
            file: /usr/share/texmf-dist/tex/latex/tools/calc.sty
          log:
            file: main.log
            range:
              start: 327
              end: 327
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \setlength
          source:
            file: /usr/share/texmf-dist/tex/latex/tools/calc.sty
            range:
              start: 80
              end: 80
          log:
            file: main.log
            range:
              start: 334
              end: 334
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \addtolength
          source:
            file: /usr/share/texmf-dist/tex/latex/tools/calc.sty
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 335
              end: 335
        - name: pdfTeX
          severity: info
          text: mhsetup 2017/03/31 v1.3 programming setup (MH)
          source:
            file: /usr/share/texmf-dist/tex/latex/mathtools/mhsetup.sty
          log:
            file: main.log
            range:
              start: 339
              end: 339
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Thecontrolsequence`\('isalreadyrobust
          source:
            file: /usr/share/texmf-dist/tex/latex/mathtools/mathtools.sty
            range:
              start: 129
              end: 129
          log:
            file: main.log
            range:
              start: 341
              end: 341
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Thecontrolsequence`\)'isalreadyrobust
          source:
            file: /usr/share/texmf-dist/tex/latex/mathtools/mathtools.sty
            range:
              start: 129
              end: 129
          log:
            file: main.log
            range:
              start: 342
              end: 342
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Thecontrolsequence`\[''isalreadyrobust'
          source:
            file: /usr/share/texmf-dist/tex/latex/mathtools/mathtools.sty
            range:
              start: 129
              end: 129
          log:
            file: main.log
            range:
              start: 343
              end: 343
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Thecontrolsequence`\]''isalreadyrobust'
          source:
            file: /usr/share/texmf-dist/tex/latex/mathtools/mathtools.sty
            range:
              start: 129
              end: 129
          log:
            file: main.log
            range:
              start: 344
              end: 344
        - name: pdfTeX
          severity: info
          text: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
          source:
            file: /usr/share/texmf-dist/tex/latex/ms/everyshi.sty
          log:
            file: main.log
            range:
              start: 365
              end: 365
        - name: pdfTeX
          severity: info
          text: pgfrcs 2019/02/02 v3.1.1 (3.1.1)
          source:
            file: /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
          log:
            file: main.log
            range:
              start: 368
              end: 368
        - name: pdfTeX
          severity: info
          text: pgf 2019/02/02 v3.1.1 (3.1.1)
          source:
            file: /usr/share/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
          log:
            file: main.log
            range:
              start: 370
              end: 370
        - name: pdfTeX
          severity: info
          text: 'graphicx 2017/06/01 v1.1a Enhanced LaTeX Graphics (DPC,SPQR)'
          source:
            file: /usr/share/texmf-dist/tex/latex/graphics/graphicx.sty
          log:
            file: main.log
            range:
              start: 373
              end: 373
        - name: pdfTeX
          severity: info
          text: 'graphics 2017/06/25 v1.2c Standard LaTeX Graphics (DPC,SPQR)'
          source:
            file: /usr/share/texmf-dist/tex/latex/graphics/graphics.sty
          log:
            file: main.log
            range:
              start: 375
              end: 375
        - name: pdfTeX
          severity: info
          text: trig 2016/01/03 v1.10 sin cos tan (DPC)
          source:
            file: /usr/share/texmf-dist/tex/latex/graphics/trig.sty
          log:
            file: main.log
            range:
              start: 377
              end: 377
        - severity: info
          name: pdfTeX
          category: Package graphics
          text: 'Driver file: pdftex.def'
          source:
            file: /usr/share/texmf-dist/tex/latex/graphics/graphics.sty
            range:
              start: 99
              end: 99
          log:
            file: main.log
            range:
              start: 381
              end: 381
        - name: pdfTeX
          severity: info
          text: pgfsys 2019/02/02 v3.1.1 (3.1.1)
          source:
            file: /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
          log:
            file: main.log
            range:
              start: 387
              end: 387
        - name: pdfTeX
          severity: info
          text: pgfcore 2019/02/02 v3.1.1 (3.1.1)
          source:
            file: /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
          log:
            file: main.log
            range:
              start: 427
              end: 427
        - name: pdfTeX
          severity: info
          text: pgfcomp-version-0-65 2019/02/02 v3.1.1 (3.1.1)
          source:
            file: >-
              /usr/share/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
          log:
            file: main.log
            range:
              start: 527
              end: 527
        - name: pdfTeX
          severity: info
          text: pgfcomp-version-1-18 2019/02/02 v3.1.1 (3.1.1)
          source:
            file: >-
              /usr/share/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
          log:
            file: main.log
            range:
              start: 531
              end: 531
        - name: pdfTeX
          severity: info
          text: pgffor 2019/02/02 v3.1.1 (3.1.1)
          source:
            file: /usr/share/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
          log:
            file: main.log
            range:
              start: 537
              end: 537
        - name: pdfTeX
          severity: info
          text: tikz 2019/02/02 v3.1.1 (3.1.1)
          source:
            file: >-
              /usr/share/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
          log:
            file: main.log
            range:
              start: 544
              end: 544
        - name: pdfTeX
          severity: info
          text: dsfont 1995/08/01 v0.1 Double stroke roman fonts
          source:
            file: /usr/share/texmf-dist/tex/latex/doublestroke/dsfont.sty
          log:
            file: main.log
            range:
              start: 580
              end: 580
        - name: pdfTeX
          severity: info
          text: mathalfa 2018/05/02 - 1.10mathalfa (License LPPL) Michael Sharpe
          source:
            file: /usr/share/texmf-dist/tex/latex/mathalfa/mathalfa.sty
          log:
            file: main.log
            range:
              start: 582
              end: 582
        - name: pdfTeX
          severity: info
          text: xkeyval 2014/12/03 v2.7a package option processing (HA)
          source:
            file: /usr/share/texmf-dist/tex/latex/xkeyval/xkeyval.sty
          log:
            file: main.log
            range:
              start: 584
              end: 584
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathbb' in version `bold'
            U/BOONDOX-ds/m/n --> U/BOONDOX-ds/b/n.
          source:
            file: /usr/share/texmf-dist/tex/latex/mathalfa/mathalfa.sty
            range:
              start: 141
              end: 141
          log:
            file: main.log
            range:
              start: 593
              end: 595
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring math alphabet \mathcal
          source:
            file: /usr/share/texmf-dist/tex/latex/mathalfa/mathalfa.sty
            range:
              start: 305
              end: 305
          log:
            file: main.log
            range:
              start: 596
              end: 596
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathcal' in version `bold'
            U/dutchcal/m/n --> U/dutchcal/b/n.
          source:
            file: /usr/share/texmf-dist/tex/latex/mathalfa/mathalfa.sty
            range:
              start: 306
              end: 306
          log:
            file: main.log
            range:
              start: 597
              end: 598
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathscr' in version `bold' U/eus/m/n -->
            U/eus/b/n.
          source:
            file: /usr/share/texmf-dist/tex/latex/mathalfa/mathalfa.sty
            range:
              start: 452
              end: 452
          log:
            file: main.log
            range:
              start: 599
              end: 600
        - name: pdfTeX
          severity: info
          text: wrapfig 2003/01/31 v 3.6
          source:
            file: /usr/share/texmf-dist/tex/latex/wrapfig/wrapfig.sty
          log:
            file: main.log
            range:
              start: 607
              end: 607
        - name: pdfTeX
          severity: info
          text: verbatim 2014/10/28 v1.5q LaTeX2e package for verbatim enhancements
          source:
            file: /usr/share/texmf-dist/tex/latex/tools/verbatim.sty
          log:
            file: main.log
            range:
              start: 609
              end: 609
        - name: pdfTeX
          severity: info
          text: cleveref 2018/03/27 v0.21.4 Intelligent cross-referencing
          source:
            file: /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
          log:
            file: main.log
            range:
              start: 614
              end: 614
        - severity: info
          name: pdfTeX
          category: Package cleveref
          text: '`hyperref'' support loaded'
          source:
            file: /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
            range:
              start: 2370
              end: 2370
          log:
            file: main.log
            range:
              start: 615
              end: 615
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cref
          source:
            file: /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
            range:
              start: 2370
              end: 2370
          log:
            file: main.log
            range:
              start: 616
              end: 616
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \Cref
          source:
            file: /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
            range:
              start: 2370
              end: 2370
          log:
            file: main.log
            range:
              start: 617
              end: 617
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \crefrange
          source:
            file: /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
            range:
              start: 2370
              end: 2370
          log:
            file: main.log
            range:
              start: 618
              end: 618
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \Crefrange
          source:
            file: /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
            range:
              start: 2370
              end: 2370
          log:
            file: main.log
            range:
              start: 619
              end: 619
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cpageref
          source:
            file: /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
            range:
              start: 2370
              end: 2370
          log:
            file: main.log
            range:
              start: 620
              end: 620
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \Cpageref
          source:
            file: /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
            range:
              start: 2370
              end: 2370
          log:
            file: main.log
            range:
              start: 621
              end: 621
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cpagerefrange
          source:
            file: /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
            range:
              start: 2370
              end: 2370
          log:
            file: main.log
            range:
              start: 622
              end: 622
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \Cpagerefrange
          source:
            file: /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
            range:
              start: 2370
              end: 2370
          log:
            file: main.log
            range:
              start: 623
              end: 623
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \labelcref
          source:
            file: /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
            range:
              start: 2370
              end: 2370
          log:
            file: main.log
            range:
              start: 624
              end: 624
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \labelcpageref
          source:
            file: /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
            range:
              start: 2370
              end: 2370
          log:
            file: main.log
            range:
              start: 625
              end: 625
        - severity: info
          name: pdfTeX
          category: Package cleveref
          text: '`amsthm'' support loaded'
          source:
            file: /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
            range:
              start: 3026
              end: 3026
          log:
            file: main.log
            range:
              start: 626
              end: 626
        - severity: info
          name: pdfTeX
          category: Package cleveref
          text: always capitalise cross-reference names
          source:
            file: /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
            range:
              start: 7825
              end: 7825
          log:
            file: main.log
            range:
              start: 627
              end: 628
        - severity: info
          name: pdfTeX
          category: Package cleveref
          text: always capitalise cross-reference names
          source:
            file: /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
            range:
              start: 7852
              end: 7852
          log:
            file: main.log
            range:
              start: 629
              end: 630
        - name: pdfTeX
          severity: info
          text: 'mdframed 2013/07/01 1.9b: mdframed'
          source:
            file: /usr/share/texmf-dist/tex/latex/mdframed/mdframed.sty
          log:
            file: main.log
            range:
              start: 640
              end: 640
        - name: pdfTeX
          severity: info
          text: expl3 2019-04-06 L3 programming layer (loader)
          source:
            file: /usr/share/texmf-dist/tex/latex/l3kernel/expl3.sty
          log:
            file: main.log
            range:
              start: 643
              end: 643
        - name: pdfTeX
          severity: info
          text: expl3 2019-04-06 L3 programming layer (code)
          source:
            file: /usr/share/texmf-dist/tex/latex/l3kernel/expl3-code.tex
          log:
            file: main.log
            range:
              start: 645
              end: 645
        - name: pdfTeX
          severity: info
          text: xparse 2019-03-05 L3 Experimental document command parser
          source:
            file: /usr/share/texmf-dist/tex/latex/l3packages/xparse/xparse.sty
          log:
            file: main.log
            range:
              start: 799
              end: 799
        - name: pdfTeX
          severity: info
          text: etoolbox 2018/08/19 v2.5f e-TeX tools for LaTeX (JAW)
          source:
            file: /usr/share/texmf-dist/tex/latex/etoolbox/etoolbox.sty
          log:
            file: main.log
            range:
              start: 805
              end: 805
        - name: pdfTeX
          severity: info
          text: zref-abspage 2018/11/21 v2.27 Module abspage for zref (HO)
          source:
            file: /usr/share/texmf-dist/tex/latex/oberdiek/zref-abspage.sty
          log:
            file: main.log
            range:
              start: 808
              end: 808
        - name: pdfTeX
          severity: info
          text: zref-base 2018/11/21 v2.27 Module base for zref (HO)
          source:
            file: /usr/share/texmf-dist/tex/latex/oberdiek/zref-base.sty
          log:
            file: main.log
            range:
              start: 810
              end: 810
        - severity: info
          name: pdfTeX
          category: Package zref
          text: 'New property list: main'
          source:
            file: /usr/share/texmf-dist/tex/latex/oberdiek/zref-base.sty
            range:
              start: 759
              end: 759
          log:
            file: main.log
            range:
              start: 811
              end: 811
        - severity: info
          name: pdfTeX
          category: Package zref
          text: 'New property: default'
          source:
            file: /usr/share/texmf-dist/tex/latex/oberdiek/zref-base.sty
            range:
              start: 760
              end: 760
          log:
            file: main.log
            range:
              start: 812
              end: 812
        - severity: info
          name: pdfTeX
          category: Package zref
          text: 'New property: page'
          source:
            file: /usr/share/texmf-dist/tex/latex/oberdiek/zref-base.sty
            range:
              start: 761
              end: 761
          log:
            file: main.log
            range:
              start: 813
              end: 813
        - severity: info
          name: pdfTeX
          category: Package zref
          text: 'New property: abspage'
          source:
            file: /usr/share/texmf-dist/tex/latex/oberdiek/zref-abspage.sty
            range:
              start: 62
              end: 62
          log:
            file: main.log
            range:
              start: 816
              end: 816
        - name: pdfTeX
          severity: info
          text: needspace 2010/09/12 v1.3d reserve vertical space
          source:
            file: /usr/share/texmf-dist/tex/latex/needspace/needspace.sty
          log:
            file: main.log
            range:
              start: 818
              end: 818
        - severity: info
          name: pdfTeX
          category: Package zref
          text: 'New property: mdf@pagevalue'
          source:
            file: /usr/share/texmf-dist/tex/latex/mdframed/mdframed.sty
            range:
              start: 895
              end: 895
          log:
            file: main.log
            range:
              start: 906
              end: 906
        - severity: error
          name: pdfTeX
          text: Command \Phis undefined
          log:
            file: main.log
            range:
              start: 909
              end: 910
          source:
            file: math_commands.tex
            range:
              start: 87
              end: 87
          category: LaTeX
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OML/cmm/m/it ... okay
          source:
            file: main.tex
            range:
              start: 71
              end: 71
          log:
            file: main.log
            range:
              start: 924
              end: 925
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for T1/cmr/m/n ... okay
          source:
            file: main.tex
            range:
              start: 71
              end: 71
          log:
            file: main.log
            range:
              start: 926
              end: 927
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OT1/cmr/m/n ... okay
          source:
            file: main.tex
            range:
              start: 71
              end: 71
          log:
            file: main.log
            range:
              start: 928
              end: 929
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMS/cmsy/m/n ... okay
          source:
            file: main.tex
            range:
              start: 71
              end: 71
          log:
            file: main.log
            range:
              start: 930
              end: 931
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMX/cmex/m/n ... okay
          source:
            file: main.tex
            range:
              start: 71
              end: 71
          log:
            file: main.log
            range:
              start: 932
              end: 933
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for U/cmr/m/n ... okay
          source:
            file: main.tex
            range:
              start: 71
              end: 71
          log:
            file: main.log
            range:
              start: 934
              end: 935
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for PD1/pdf/m/n ... okay
          source:
            file: main.tex
            range:
              start: 71
              end: 71
          log:
            file: main.log
            range:
              start: 936
              end: 937
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for T1+ptm
          source:
            file: main.tex
            range:
              start: 71
              end: 71
          log:
            file: main.log
            range:
              start: 938
              end: 938
        - name: pdfTeX
          severity: info
          text: epstopdf-base 2016/05/15 v2.6 Base part for package epstopdf
          source:
            file: /usr/share/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
          log:
            file: main.log
            range:
              start: 957
              end: 957
        - name: pdfTeX
          severity: info
          text: grfext 2016/05/16 v1.2 Manage graphics extensions (HO)
          source:
            file: /usr/share/texmf-dist/tex/latex/oberdiek/grfext.sty
          log:
            file: main.log
            range:
              start: 959
              end: 959
        - severity: info
          name: pdfTeX
          category: Package epstopdf-base
          text: Redefining graphics rule for `.eps'
          source:
            file: /usr/share/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
            range:
              start: 438
              end: 438
          log:
            file: main.log
            range:
              start: 961
              end: 962
        - severity: info
          name: pdfTeX
          category: Package grfext
          text: >-
            Graphics extension search list:
            [.pdf,.png,.jpg,.mps,.jpeg,.jbig2,.jb2,.PDF,.PNG,.JPG,.JPEG,.JBIG2,.JB2,.eps]
            \AppendGraphicsExtensions.
          source:
            file: /usr/share/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
            range:
              start: 456
              end: 456
          log:
            file: main.log
            range:
              start: 963
              end: 966
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring OFF
          source:
            file: main.tex
            range:
              start: 71
              end: 71
          log:
            file: main.log
            range:
              start: 971
              end: 971
        - name: pdfTeX
          severity: info
          text: nameref 2016/05/21 v2.44 Cross-referencing by name of section
          source:
            file: /usr/share/texmf-dist/tex/latex/hyperref/nameref.sty
          log:
            file: main.log
            range:
              start: 973
              end: 973
        - name: pdfTeX
          severity: info
          text: gettitlestring 2016/05/16 v1.5 Cleanup title references (HO)
          source:
            file: /usr/share/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
          log:
            file: main.log
            range:
              start: 975
              end: 975
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ref
          source:
            file: main.tex
            range:
              start: 71
              end: 71
          log:
            file: main.log
            range:
              start: 979
              end: 979
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \pageref
          source:
            file: main.tex
            range:
              start: 71
              end: 71
          log:
            file: main.log
            range:
              start: 980
              end: 980
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \nameref
          source:
            file: main.tex
            range:
              start: 71
              end: 71
          log:
            file: main.log
            range:
              start: 981
              end: 981
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \microtypecontext
          source:
            file: main.tex
            range:
              start: 71
              end: 71
          log:
            file: main.log
            range:
              start: 987
              end: 987
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: Generating PDF output.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 988
              end: 988
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: Character protrusion enabled (level 2).
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 989
              end: 989
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: Using default protrusion set `alltext'.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 990
              end: 990
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: >-
            Automatic font expansion enabled (level 2), stretch: 20, shrink: 20,
            step: 1, non-selected.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 991
              end: 992
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: Using default expansion set `basictext'.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 993
              end: 993
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: No adjustment of tracking.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 994
              end: 994
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: No adjustment of interword spacing.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 995
              end: 995
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: No adjustment of character kerning.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 996
              end: 996
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+msa
          source:
            file: main.tex
            range:
              start: 75
              end: 75
          log:
            file: main.log
            range:
              start: 1004
              end: 1004
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+msb
          source:
            file: main.tex
            range:
              start: 75
              end: 75
          log:
            file: main.log
            range:
              start: 1010
              end: 1010
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+bbold
          source:
            file: main.tex
            range:
              start: 75
              end: 75
          log:
            file: main.log
            range:
              start: 1016
              end: 1016
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/ptm/bx/n' in size <10> not available Font shape
            `T1/ptm/b/n' tried instead.
          source:
            file: main.tex
            range:
              start: 75
              end: 75
          log:
            file: main.log
            range:
              start: 1018
              end: 1019
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/dutchcal/m/n' will be scaled to size 10.0pt.
          source:
            file: main.tex
            range:
              start: 85
              end: 85
          log:
            file: main.log
            range:
              start: 1020
              end: 1021
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/dutchcal/m/n' will be scaled to size 7.0pt.
          source:
            file: main.tex
            range:
              start: 85
              end: 85
          log:
            file: main.log
            range:
              start: 1022
              end: 1023
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/dutchcal/m/n' will be scaled to size 5.0pt.
          source:
            file: main.tex
            range:
              start: 85
              end: 85
          log:
            file: main.log
            range:
              start: 1024
              end: 1025
        - severity: info
          name: pdfTeX
          category: Package microtype
          text: >-
            Loading generic protrusion settings for font family `cmss'
            (encoding: OT1). For optimal results, create family-specific
            settings. See the microtype manual for details.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1026
              end: 1029
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/dutchcal/m/n' will be scaled to size 9.0pt.
          source:
            file: main.tex
            range:
              start: 86
              end: 86
          log:
            file: main.log
            range:
              start: 1030
              end: 1031
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/dutchcal/m/n' will be scaled to size 6.0pt.
          source:
            file: main.tex
            range:
              start: 86
              end: 86
          log:
            file: main.log
            range:
              start: 1032
              end: 1033
        - severity: warning
          name: pdfTeX
          category: Package natbib
          text: Citation `xxxincohen' on page 2 undefined
          source:
            file: main.tex
            range:
              start: 136
              end: 136
          log:
            file: main.log
            range:
              start: 1038
              end: 1039
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+dsrom
          source:
            file: main.tex
            range:
              start: 145
              end: 145
          log:
            file: main.log
            range:
              start: 1041
              end: 1041
        - severity: warning
          name: pdfTeX
          category: LaTeX
          text: 'Reference `eq:equivariance'' on page 1 undefined'
          source:
            file: main.tex
            range:
              start: 145
              end: 145
          log:
            file: main.log
            range:
              start: 1047
              end: 1048
        - severity: warning
          name: pdfTeX
          category: Package natbib
          text: Citation `xxx' on page 2 undefined
          source:
            file: main.tex
            range:
              start: 157
              end: 157
          log:
            file: main.log
            range:
              start: 1051
              end: 1051
        - severity: warning
          name: pdfTeX
          category: Package natbib
          text: Citation `zaheer' on page 2 undefined
          source:
            file: main.tex
            range:
              start: 169
              end: 169
          log:
            file: main.log
            range:
              start: 1054
              end: 1055
        - severity: warning
          name: pdfTeX
          category: Package natbib
          text: Citation `xxx' on page 2 undefined
          source:
            file: main.tex
            range:
              start: 169
              end: 169
          log:
            file: main.log
            range:
              start: 1058
              end: 1058
        - severity: warning
          name: pdfTeX
          category: Package natbib
          text: Citation `xxx' on page 2 undefined
          source:
            file: main.tex
            range:
              start: 170
              end: 170
          log:
            file: main.log
            range:
              start: 1061
              end: 1061
        - severity: warning
          name: pdfTeX
          category: Package natbib
          text: Citation `xxxincohen' on page 2 undefined
          source:
            file: main.tex
            range:
              start: 187
              end: 187
          log:
            file: main.log
            range:
              start: 1064
              end: 1065
        - severity: warning
          name: pdfTeX
          category: Package natbib
          text: Citation `maron2019' on page 2 undefined
          source:
            file: main.tex
            range:
              start: 194
              end: 194
          log:
            file: main.log
            range:
              start: 1068
              end: 1069
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/ptm/bx/n' in size <9> not available Font shape
            `T1/ptm/b/n' tried instead.
          source:
            file: main.tex
            range:
              start: 205
              end: 205
          log:
            file: main.log
            range:
              start: 1072
              end: 1073
        - severity: warning
          name: pdfTeX
          category: Package natbib
          text: Citation `xxx' on page 3 undefined
          source:
            file: main.tex
            range:
              start: 205
              end: 205
          log:
            file: main.log
            range:
              start: 1075
              end: 1075
        - severity: warning
          name: pdfTeX
          category: Package natbib
          text: Citation `colah' on page 3 undefined
          source:
            file: main.tex
            range:
              start: 205
              end: 205
          log:
            file: main.log
            range:
              start: 1078
              end: 1078
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/dutchcal/m/n' will be scaled to size 20.74pt.
          source:
            file: main.tex
            range:
              start: 255
              end: 255
          log:
            file: main.log
            range:
              start: 1081
              end: 1082
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/dutchcal/m/n' will be scaled to size 14.4pt.
          source:
            file: main.tex
            range:
              start: 255
              end: 255
          log:
            file: main.log
            range:
              start: 1083
              end: 1084
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/dutchcal/m/n' will be scaled to size 12.0pt.
          source:
            file: main.tex
            range:
              start: 255
              end: 255
          log:
            file: main.log
            range:
              start: 1085
              end: 1086
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/dutchcal/m/n' will be scaled to size 17.28pt.
          source:
            file: main.tex
            range:
              start: 255
              end: 255
          log:
            file: main.log
            range:
              start: 1087
              end: 1088
        - severity: warning
          name: pdfTeX
          category: Package natbib
          text: Citation `maron19' on page 3 undefined
          source:
            file: main.tex
            range:
              start: 257
              end: 257
          log:
            file: main.log
            range:
              start: 1090
              end: 1091
        - severity: warning
          name: pdfTeX
          category: Package natbib
          text: Citation `marn19' on page 3 undefined
          source:
            file: main.tex
            range:
              start: 257
              end: 257
          log:
            file: main.log
            range:
              start: 1094
              end: 1095
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/ptm/bx/it' in size <10> not available Font shape
            `T1/ptm/b/it' tried instead.
          source:
            file: main.tex
            range:
              start: 317
              end: 317
          log:
            file: main.log
            range:
              start: 1102
              end: 1103
        - severity: warning
          name: pdfTeX
          category: Package natbib
          text: Citation `russian' on page 4 undefined
          source:
            file: main.tex
            range:
              start: 328
              end: 328
          log:
            file: main.log
            range:
              start: 1105
              end: 1106
        - severity: warning
          name: pdfTeX
          category: Package natbib
          text: Citation `wielandt' on page 5 undefined
          source:
            file: main.tex
            range:
              start: 345
              end: 345
          log:
            file: main.log
            range:
              start: 1110
              end: 1111
        - severity: warning
          name: pdfTeX
          category: LaTeX
          text: 'Reference `eq:w_sym'' on page 1 undefined'
          source:
            file: main.tex
            range:
              start: 350
              end: 350
          log:
            file: main.log
            range:
              start: 1114
              end: 1114
        - severity: warning
          name: pdfTeX
          category: LaTeX
          text: 'Reference `sec:construction'' on page 1 undefined'
          source:
            file: main.tex
            range:
              start: 361
              end: 361
          log:
            file: main.log
            range:
              start: 1117
              end: 1118
        - severity: warning
          name: pdfTeX
          category: Package natbib
          text: Citation `xxx' on page 5 undefined
          source:
            file: main.tex
            range:
              start: 368
              end: 368
          log:
            file: main.log
            range:
              start: 1121
              end: 1121
        - severity: warning
          name: pdfTeX
          category: Package natbib
          text: Citation `schur-zesserstain' on page 5 undefined
          source:
            file: main.tex
            range:
              start: 392
              end: 392
          log:
            file: main.log
            range:
              start: 1124
              end: 1125
        - severity: warning
          name: pdfTeX
          category: Package natbib
          text: There were undefined citations.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1129
              end: 1129
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `BeforeClearDocument'
          source:
            file: main.tex
            range:
              start: 428
              end: 428
          log:
            file: main.log
            range:
              start: 1132
              end: 1132
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `AfterLastShipout'
          source:
            file: main.tex
            range:
              start: 428
              end: 428
          log:
            file: main.log
            range:
              start: 1133
              end: 1133
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Executing hook `AtVeryEndDocument'
          source:
            file: main.tex
            range:
              start: 428
              end: 428
          log:
            file: main.log
            range:
              start: 1135
              end: 1135
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Executing hook `AtEndAfterFileList'
          source:
            file: main.tex
            range:
              start: 428
              end: 428
          log:
            file: main.log
            range:
              start: 1136
              end: 1136
        - severity: info
          name: pdfTeX
          category: Package rerunfilecheck
          text: >-
            File `main.out' has not changed. Checksum:
            EC44F6208EB4535264FCDAF038433165;1223.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1137
              end: 1138
        - severity: warning
          name: pdfTeX
          category: LaTeX
          text: There were undefined references.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 1140
              end: 1140
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `AtVeryVeryEnd'
          source:
            file: main.tex
            range:
              start: 428
              end: 428
          log:
            file: main.log
            range:
              start: 1142
              end: 1142
      inputs: []
      outputs:
        - main.pdf
      calls: []
    type: ParsedLaTeXLog
  main.blg:
    timeStamp: 2019-10-25T21:13:46.749Z
    jobNames: []
    hash: MU400gK3QPidYwPKDCUUYnBfo4az2jDmfY4tmn/AU4I=
    type: BibTeXLog
    subType: BibTeX
  main.blg-ParsedBibTeXLog:
    timeStamp: 2019-10-25T21:12:40.076Z
    jobNames: []
    value:
      messages:
        - severity: warning
          name: BibTeX
          text: I didn't find a database entry for "xxxincohen"
          log:
            file: main.blg
            range:
              start: 6
              end: 6
        - severity: warning
          name: BibTeX
          text: I didn't find a database entry for "xxx"
          log:
            file: main.blg
            range:
              start: 7
              end: 7
        - severity: warning
          name: BibTeX
          text: I didn't find a database entry for "zaheer"
          log:
            file: main.blg
            range:
              start: 8
              end: 8
        - severity: warning
          name: BibTeX
          text: I didn't find a database entry for "maron2019"
          log:
            file: main.blg
            range:
              start: 9
              end: 9
        - severity: warning
          name: BibTeX
          text: I didn't find a database entry for "colah"
          log:
            file: main.blg
            range:
              start: 10
              end: 10
        - severity: warning
          name: BibTeX
          text: I didn't find a database entry for "maron19"
          log:
            file: main.blg
            range:
              start: 11
              end: 11
        - severity: warning
          name: BibTeX
          text: I didn't find a database entry for "marn19"
          log:
            file: main.blg
            range:
              start: 12
              end: 12
        - severity: warning
          name: BibTeX
          text: I didn't find a database entry for "russian"
          log:
            file: main.blg
            range:
              start: 13
              end: 13
        - severity: warning
          name: BibTeX
          text: I didn't find a database entry for "wielandt"
          log:
            file: main.blg
            range:
              start: 14
              end: 14
        - severity: warning
          name: BibTeX
          text: I didn't find a database entry for "schur-zesserstain"
          log:
            file: main.blg
            range:
              start: 15
              end: 15
      inputs:
        - main.aux
        - iclr2020_conference.bst
        - references.bib
      outputs: []
      calls: []
    type: ParsedBibTeXLog
  main.pdf:
    timeStamp: 2019-10-25T21:13:47.412Z
    jobNames: []
    hash: /OeeEtO76WZeOYL2UExLAF2WOggb1K1bHYviVB9e8wc=
    type: PortableDocumentFormat
  main.aux:
    timeStamp: 2019-10-25T21:13:47.382Z
    jobNames: []
    hash: uUWIDMrO6946syEFtKusN1pGL1zblUEPS05Ety5KrKk=
    type: LaTeXAuxilary
  main.fls:
    timeStamp: 2019-10-25T21:13:47.405Z
    jobNames: []
    hash: wyEn5PiBBtJUoaZF8Pvz/iL84rWv/z5BFYzm9GxPsnA=
    type: FileListing
  main.synctex.gz:
    timeStamp: 2019-10-25T21:13:47.412Z
    jobNames: []
    hash: Ha9VKTjRDG7lU4D+vQYRMqrM6L2O9MNgIkpo+m9DGWs=
    type: SyncTeX
  main.aux-ParsedLaTeXAuxilary:
    timeStamp: 2019-10-25T21:12:39.962Z
    jobNames: []
    value:
      commands:
        - relax
        - providecommand
        - providecommand
        - providecommand
        - HyperFirstAtBeginDocument
        - global
        - gdef
        - global
        - gdef
        - gdef
        - AtEndDocument
        - let
        - let
        - fi
        - fi
        - global
        - gdef
        - providecommand
        - providecommand
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - citation
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - bibdata
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibstyle
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
    type: ParsedLaTeXAuxilary
  /dev/null:
    timeStamp: 2019-10-14T00:54:34.852Z
    jobNames: []
  /usr/share/texmf-dist/fonts/enc/dvips/base/8r.enc:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/map/fontname/texfonts.map:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/helvetic/phvb.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmb8r.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmb8t.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmbi8r.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmbi8t.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmr8r.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmr8t.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmrc8t.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmri8r.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmri8t.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/jknappen/ec/ecrm1000.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex9.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold10.tfm:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold12.tfm:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold17.tfm:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold5.tfm:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold6.tfm:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold7.tfm:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold9.tfm:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/boondox/BOONDOX-r-ds.tfm:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/boondox/zxxrl7z.tfm:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx10.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx5.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx6.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx7.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx9.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmex10.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi12.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi9.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmr10.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmr12.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmr17.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmr6.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmr9.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmss10.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmss8.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmss9.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy10.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy9.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/doublestroke/dsrom10.tfm:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/doublestroke/dsrom12.tfm:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/doublestroke/dsrom8.tfm:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/dutchcal/dutchcal-r.tfm:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/dutchcal/rdutchcalr.tfm:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmss8.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy5.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/boondox/zxxrl8a.pfb:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/doublestroke/dsrom10.pfb:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/dutchcal/DutchCalReg.pfb:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/urw/times/utmb8a.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/urw/times/utmr8a.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/urw/times/utmri8a.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/vf/adobe/times/ptmb8t.vf:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/vf/adobe/times/ptmbi8t.vf:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/vf/adobe/times/ptmr8t.vf:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/vf/adobe/times/ptmrc8t.vf:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/vf/adobe/times/ptmri8t.vf:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/vf/public/boondox/BOONDOX-r-ds.vf:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/vf/public/dutchcal/dutchcal-r.vf:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/context/base/mkii/supp-pdf.mkii:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/generic/ifxetex/ifxetex.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/generic/oberdiek/atbegshi.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/generic/oberdiek/gettitlestring.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/generic/oberdiek/ifpdf.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/generic/oberdiek/infwarerr.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/generic/oberdiek/ltxcmds.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopaths.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerarithmetics.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/pgf.revision.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/generic/unicode-data/UnicodeData.txt:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/generic/xkeyval/xkeyval.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/xkeyval/xkvutils.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/latex/amscls/amsthm.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/amsfonts/amsfonts.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/amsfonts/amssymb.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/amsfonts/umsa.fd:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texmf-dist/tex/latex/amsfonts/umsb.fd:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texmf-dist/tex/latex/amsmath/amsbsy.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/amsmath/amsgen.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/amsmath/amsopn.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/amsmath/amstext.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/base/article.cls:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXClass
  /usr/share/texmf-dist/tex/latex/base/fontenc.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/base/ifthen.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/base/inputenc.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/base/size10.clo:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/base/t1enc.def:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/bbold/Ubbold.fd:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texmf-dist/tex/latex/booktabs/booktabs.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty:
    timeStamp: 2019-05-11T06:36:42.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/doublestroke/Udsrom.fd:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texmf-dist/tex/latex/doublestroke/dsfont.sty:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/eso-pic/eso-pic.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/etoolbox/etoolbox.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/graphics-cfg/color.cfg:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/graphics-cfg/graphics.cfg:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/graphics-def/pdftex.def:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/graphics/graphics.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/graphics/graphicx.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/graphics/keyval.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/graphics/trig.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/hyperref/hpdftex.def:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/hyperref/nameref.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/hyperref/pd1enc.def:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/jknapltx/mathbbol.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/l3kernel/expl3-code.tex:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/latex/l3kernel/expl3.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/l3kernel/l3pdfmode.def:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/l3packages/xparse/xparse.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/latexconfig/hyperref.cfg:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/mathalfa/mathalfa.sty:
    timeStamp: 2019-05-11T06:36:42.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/mathtools/mathtools.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/mathtools/mhsetup.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/mdframed/md-frame-1.mdf:
    timeStamp: 2019-05-11T06:36:42.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/mdframed/mdframed.sty:
    timeStamp: 2019-05-11T06:36:42.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/microtype/microtype-pdftex.def:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/microtype/microtype.cfg:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/microtype/microtype.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/microtype/mt-cmr.cfg:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/microtype/mt-msa.cfg:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/microtype/mt-msb.cfg:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/microtype/mt-ptm.cfg:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/ms/everyshi.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/needspace/needspace.sty:
    timeStamp: 2019-05-11T06:36:42.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/oberdiek/auxhook.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/oberdiek/grfext.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/oberdiek/kvoptions.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/oberdiek/zref-abspage.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/oberdiek/zref-base.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/pgf/math/pgfmath.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/pgf/utilities/pgffor.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/psnfss/t1ptm.fd:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texmf-dist/tex/latex/psnfss/times.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/subfigure/subfigure.cfg:
    timeStamp: 2019-05-11T06:36:42.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/subfigure/subfigure.sty:
    timeStamp: 2019-05-11T06:36:42.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/tools/calc.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/tools/verbatim.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/units/nicefrac.sty:
    timeStamp: 2019-05-11T06:36:42.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/url/url.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/wrapfig/wrapfig.sty:
    timeStamp: 2019-05-11T06:36:42.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/xcolor/xcolor.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/xkeyval/xkeyval.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/web2c/texmf.cnf:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map:
    timeStamp: 2019-10-18T18:33:24.012Z
    jobNames: []
  /var/lib/texmf/web2c/pdftex/pdflatex.fmt:
    timeStamp: 2019-10-18T18:33:21.842Z
    jobNames: []
  fancyhdr.sty:
    timeStamp: 2019-10-18T18:15:17.933Z
    jobNames: []
    hash: tW7EQ0ufRgdSmksj3GitjUuU8fYxyM3a99p4FA1Tpeo=
    type: LaTeXStyle
  iclr2020_conference.sty:
    timeStamp: 2019-10-18T18:15:17.933Z
    jobNames: []
    hash: TYO6KCtQxovXbwxxJhQZptbbwOkftEymytI96R/e+D4=
    type: LaTeXStyle
  main.bbl:
    timeStamp: 2019-10-25T21:13:46.749Z
    jobNames: []
    hash: bTMvgZ6/jH+fWVTsWuicva01DmWPuRRRcb0MPjzWLz0=
  main.out:
    timeStamp: 2019-10-25T21:13:47.385Z
    jobNames: []
    hash: cNCQcIHoM9KVG1IwJ48tSoAHmPpYDYJ7TIvJApSY8c8=
    type: OUT
  math_commands.tex:
    timeStamp: 2019-10-25T21:13:34.786Z
    jobNames: []
    hash: OdmeV6GeLfXcabS5X4fsZ79HPf71LvrAIJXKJcQ1jOk=
    type: TeX
  natbib.sty:
    timeStamp: 2019-10-18T18:15:17.937Z
    jobNames: []
    hash: iLxwwOSEYZNMq1sqzO8Gt0qLOsRa0DzNPyprfg1tUw0=
    type: LaTeXStyle
  iclr2020_conference.bst:
    timeStamp: 2019-10-18T18:15:17.933Z
    jobNames: []
    hash: qm7NM/yhMBrjEckV5RrMRsRiPKJoE1b5s6zj9h1haUw=
    type: BibTeXStyle
  references.bib:
    timeStamp: 2019-10-18T18:15:17.937Z
    jobNames: []
    hash: lhTFTGPCDnunI+6sm+Dt0xItzg3kEmcHIk70G2pxQLw=
    type: BibTeXFile
  /usr/share/texmf-dist/fonts/tfm/adobe/helvetic/phvr8r.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/helvetic/phvr8t.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/euex10.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/euex7.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/euex9.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eufm10.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eufm5.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eufm7.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eurm10.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eurm5.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eurm7.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eusm10.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eusm5.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eusm7.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/euex10.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eufm10.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eufm5.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eufm7.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eurm10.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eurm5.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eurm7.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eusm10.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eusm7.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/bbold-type1/bbold10.pfb:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/urw/helvetic/uhvr8a.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/vf/adobe/helvetic/phvr8t.vf:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/amsfonts/ueuex.fd:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texmf-dist/tex/latex/amsfonts/ueuf.fd:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texmf-dist/tex/latex/amsfonts/ueur.fd:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texmf-dist/tex/latex/amsfonts/ueus.fd:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texmf-dist/tex/latex/euler/euler.sty:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/microtype/mt-euf.cfg:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/microtype/mt-eur.cfg:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/microtype/mt-eus.cfg:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/psnfss/t1phv.fd:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx12.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmss12.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmss17.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/courier/pcrr8r.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/courier/pcrr8t.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold8.tfm:
    timeStamp: 2019-05-11T06:06:06.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx8.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmr8.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/urw/courier/ucrr8a.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/vf/adobe/courier/pcrr8t.vf:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/psnfss/t1pcr.fd:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy5.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy7.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib5.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib7.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmbsy10.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmmib10.tfm:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmss10.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmss9.pfb:
    timeStamp: 2019-05-11T05:59:34.000Z
    jobNames: []
rules:
  - name: ApplyOptions
    command: load
    phase: initialize
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: main.yaml-ParsedYAML
        type: default
      - file: main.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: /home/siamak/.config/dicy/config.yaml-ParsedYAML
        type: default
    outputs: []
  - name: LoadAndValidateCache
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: Migrate
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ApplyOptions
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: main.yaml-ParsedYAML
        type: default
      - file: main.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: /home/siamak/.config/dicy/config.yaml-ParsedYAML
        type: default
    outputs: []
  - name: ParseOptionsFile
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: /home/siamak/.config/dicy/config.yaml
        type: default
    outputs:
      - file: /home/siamak/.config/dicy/config.yaml-ParsedYAML
        type: default
  - name: ParseLaTeXMagic
    command: load
    phase: execute
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
    outputs:
      - file: main.tex-ParsedLaTeXMagic
        type: default
  - name: AssignJobNames
    command: load
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: FindLogFiles
    command: build
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: LaTeX
    command: build
    phase: execute
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
      - file: main.fls-ParsedFileListing
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
      - file: main.aux
        type: default
      - file: /dev/null
        type: default
      - file: /usr/share/texmf-dist/fonts/enc/dvips/base/8r.enc
        type: default
      - file: /usr/share/texmf-dist/fonts/map/fontname/texfonts.map
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/helvetic/phvb.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmb8r.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmb8t.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmbi8r.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmbi8t.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmr8r.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmr8t.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmrc8t.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmri8r.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmri8t.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/jknappen/ec/ecrm1000.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex9.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold12.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold17.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold5.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold6.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold7.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold9.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/boondox/BOONDOX-r-ds.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/boondox/zxxrl7z.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx5.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx6.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx7.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx9.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmex10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi12.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi9.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmr10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmr12.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmr17.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmr6.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmr9.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmss10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmss8.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmss9.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy9.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/doublestroke/dsrom10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/doublestroke/dsrom12.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/doublestroke/dsrom8.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/dutchcal/dutchcal-r.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/dutchcal/rdutchcalr.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmss8.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy5.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/boondox/zxxrl8a.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/doublestroke/dsrom10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/dutchcal/DutchCalReg.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/urw/times/utmb8a.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/urw/times/utmr8a.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/urw/times/utmri8a.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/vf/adobe/times/ptmb8t.vf
        type: default
      - file: /usr/share/texmf-dist/fonts/vf/adobe/times/ptmbi8t.vf
        type: default
      - file: /usr/share/texmf-dist/fonts/vf/adobe/times/ptmr8t.vf
        type: default
      - file: /usr/share/texmf-dist/fonts/vf/adobe/times/ptmrc8t.vf
        type: default
      - file: /usr/share/texmf-dist/fonts/vf/adobe/times/ptmri8t.vf
        type: default
      - file: /usr/share/texmf-dist/fonts/vf/public/boondox/BOONDOX-r-ds.vf
        type: default
      - file: /usr/share/texmf-dist/fonts/vf/public/dutchcal/dutchcal-r.vf
        type: default
      - file: /usr/share/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
        type: default
      - file: /usr/share/texmf-dist/tex/generic/ifxetex/ifxetex.sty
        type: default
      - file: /usr/share/texmf-dist/tex/generic/oberdiek/atbegshi.sty
        type: default
      - file: /usr/share/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
        type: default
      - file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
        type: default
      - file: /usr/share/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
        type: default
      - file: /usr/share/texmf-dist/tex/generic/oberdiek/ifpdf.sty
        type: default
      - file: /usr/share/texmf-dist/tex/generic/oberdiek/infwarerr.sty
        type: default
      - file: /usr/share/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopaths.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerarithmetics.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/pgf.revision.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
        type: default
      - file: /usr/share/texmf-dist/tex/generic/unicode-data/UnicodeData.txt
        type: default
      - file: /usr/share/texmf-dist/tex/generic/xkeyval/xkeyval.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/xkeyval/xkvutils.tex
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amscls/amsthm.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsfonts/amsfonts.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsfonts/amssymb.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsfonts/umsa.fd
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsfonts/umsb.fd
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsmath/amsbsy.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsmath/amsgen.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsmath/amsopn.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsmath/amstext.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/base/article.cls
        type: default
      - file: /usr/share/texmf-dist/tex/latex/base/fontenc.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/base/ifthen.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/base/inputenc.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/base/size10.clo
        type: default
      - file: /usr/share/texmf-dist/tex/latex/base/t1enc.def
        type: default
      - file: /usr/share/texmf-dist/tex/latex/bbold/Ubbold.fd
        type: default
      - file: /usr/share/texmf-dist/tex/latex/booktabs/booktabs.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/cleveref/cleveref.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/doublestroke/Udsrom.fd
        type: default
      - file: /usr/share/texmf-dist/tex/latex/doublestroke/dsfont.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/eso-pic/eso-pic.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/etoolbox/etoolbox.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/graphics-cfg/color.cfg
        type: default
      - file: /usr/share/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
        type: default
      - file: /usr/share/texmf-dist/tex/latex/graphics-def/pdftex.def
        type: default
      - file: /usr/share/texmf-dist/tex/latex/graphics/graphics.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/graphics/graphicx.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/graphics/keyval.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/graphics/trig.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/hyperref/hpdftex.def
        type: default
      - file: /usr/share/texmf-dist/tex/latex/hyperref/hyperref.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/hyperref/nameref.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/hyperref/pd1enc.def
        type: default
      - file: /usr/share/texmf-dist/tex/latex/jknapltx/mathbbol.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/l3kernel/expl3-code.tex
        type: default
      - file: /usr/share/texmf-dist/tex/latex/l3kernel/expl3.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/l3kernel/l3pdfmode.def
        type: default
      - file: /usr/share/texmf-dist/tex/latex/l3packages/xparse/xparse.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
        type: default
      - file: /usr/share/texmf-dist/tex/latex/latexconfig/hyperref.cfg
        type: default
      - file: /usr/share/texmf-dist/tex/latex/mathalfa/mathalfa.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/mathtools/mathtools.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/mathtools/mhsetup.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/mdframed/md-frame-1.mdf
        type: default
      - file: /usr/share/texmf-dist/tex/latex/mdframed/mdframed.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/microtype/microtype-pdftex.def
        type: default
      - file: /usr/share/texmf-dist/tex/latex/microtype/microtype.cfg
        type: default
      - file: /usr/share/texmf-dist/tex/latex/microtype/microtype.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/microtype/mt-cmr.cfg
        type: default
      - file: /usr/share/texmf-dist/tex/latex/microtype/mt-msa.cfg
        type: default
      - file: /usr/share/texmf-dist/tex/latex/microtype/mt-msb.cfg
        type: default
      - file: /usr/share/texmf-dist/tex/latex/microtype/mt-ptm.cfg
        type: default
      - file: /usr/share/texmf-dist/tex/latex/ms/everyshi.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/needspace/needspace.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/oberdiek/auxhook.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/oberdiek/grfext.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/oberdiek/kvoptions.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/oberdiek/zref-abspage.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/oberdiek/zref-base.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
        type: default
      - file: >-
          /usr/share/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/pgf/math/pgfmath.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/psnfss/t1ptm.fd
        type: default
      - file: /usr/share/texmf-dist/tex/latex/psnfss/times.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/subfigure/subfigure.cfg
        type: default
      - file: /usr/share/texmf-dist/tex/latex/subfigure/subfigure.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/tools/calc.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/tools/verbatim.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/units/nicefrac.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/url/url.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/wrapfig/wrapfig.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/xcolor/xcolor.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/xkeyval/xkeyval.sty
        type: default
      - file: /usr/share/texmf-dist/web2c/texmf.cnf
        type: default
      - file: /var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map
        type: default
      - file: /var/lib/texmf/web2c/pdftex/pdflatex.fmt
        type: default
      - file: fancyhdr.sty
        type: default
      - file: iclr2020_conference.sty
        type: default
      - file: main.bbl
        type: default
      - file: main.out
        type: default
      - file: math_commands.tex
        type: default
      - file: natbib.sty
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/helvetic/phvr8r.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/helvetic/phvr8t.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/euex10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/euex7.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/euex9.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eufm10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eufm5.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eufm7.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eurm10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eurm5.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eurm7.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eusm10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eusm5.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eusm7.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/euex10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eufm10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eufm5.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eufm7.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eurm10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eurm5.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eurm7.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eusm10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eusm7.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/bbold-type1/bbold10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/urw/helvetic/uhvr8a.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/vf/adobe/helvetic/phvr8t.vf
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsfonts/ueuex.fd
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsfonts/ueuf.fd
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsfonts/ueur.fd
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsfonts/ueus.fd
        type: default
      - file: /usr/share/texmf-dist/tex/latex/euler/euler.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/microtype/mt-euf.cfg
        type: default
      - file: /usr/share/texmf-dist/tex/latex/microtype/mt-eur.cfg
        type: default
      - file: /usr/share/texmf-dist/tex/latex/microtype/mt-eus.cfg
        type: default
      - file: /usr/share/texmf-dist/tex/latex/psnfss/t1phv.fd
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx12.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmss12.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmss17.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/courier/pcrr8r.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/courier/pcrr8t.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/bbold/bbold8.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx8.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmr8.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/urw/courier/ucrr8a.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/vf/adobe/courier/pcrr8t.vf
        type: default
      - file: /usr/share/texmf-dist/tex/latex/psnfss/t1pcr.fd
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy5.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy7.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib5.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib7.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmbsy10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmmib10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmss10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmss9.pfb
        type: default
    outputs:
      - file: main.pdf
        type: target
      - file: main.aux
        type: default
      - file: main.fls
        type: default
      - file: main.log
        type: default
      - file: main.synctex.gz
        type: target
      - file: main.out
        type: default
  - name: ParseLaTeXLog
    command: build
    phase: execute
    parameters:
      - main.log
    inputs:
      - file: main.log
        type: default
    outputs:
      - file: main.log-ParsedLaTeXLog
        type: default
  - name: LogProducedTargets
    command: build
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: CheckForMissingBuildRule
    command: build
    phase: finalize
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
    outputs: []
  - name: FindLogFiles
    command: log
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ParseLaTeXLog
    command: log
    phase: execute
    parameters:
      - main.log
    inputs:
      - file: main.log
        type: default
    outputs:
      - file: main.log-ParsedLaTeXLog
        type: default
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - main.log-ParsedLaTeXLog
    inputs:
      - file: main.log-ParsedLaTeXLog
        type: default
    outputs: []
  - name: SaveCache
    command: save
    phase: execute
    parameters: []
    inputs: []
    outputs: []
  - name: ParseBibTeXLog
    command: build
    phase: execute
    parameters:
      - main.blg
    inputs:
      - file: main.blg
        type: default
    outputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
  - name: ParseLaTeXAuxilary
    command: build
    phase: execute
    parameters:
      - main.aux
    inputs:
      - file: main.aux
        type: default
    outputs:
      - file: main.aux-ParsedLaTeXAuxilary
        type: default
  - name: ParseFileListing
    command: build
    phase: execute
    parameters:
      - main.fls
    inputs:
      - file: main.fls
        type: default
    outputs:
      - file: main.fls-ParsedFileListing
        type: default
  - name: BibTeX
    command: build
    phase: execute
    parameters:
      - main.aux
      - main.aux-ParsedLaTeXAuxilary
    inputs:
      - file: main.aux
        type: default
      - file: main.aux-ParsedLaTeXAuxilary
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
      - file: main.blg-ParsedBibTeXLog
        type: default
      - file: iclr2020_conference.bst
        type: default
      - file: references.bib
        type: default
    outputs:
      - file: main.bbl
        type: default
      - file: main.blg
        type: default
  - name: ParseBibTeXLog
    command: log
    phase: execute
    parameters:
      - main.blg
    inputs:
      - file: main.blg
        type: default
    outputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - main.blg-ParsedBibTeXLog
    inputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
    outputs: []

